Dust evolution with MUPPI in cosmological volumes

We study the evolution of dust in a cosmological volume using a hydrodynamical simulation in which the dust production is coupled with the MUPPI (MUlti Phase Particle Integrator) sub-resolution model of star formation and feedback. As for the latter, we keep as reference the model setup calibrated previously to match the general properties of Milky Way like galaxies in zoom-in simulations. However, we suggest that an increase of the star formation efficiency with the local dust to gas ratio would better reproduce the observed evolution of the cosmic star formation density. Moreover, the paucity of quenched galaxies at low redshift demands a stronger role of AGN feedback. We tune the parameters ruling direct dust production from evolved stars and accretion in the inter stellar medium to get scaling relations involving dust, stellar mass and metallicity in good agreement with observations. In low mass galaxies the accretion process is inefficient. As a consequence, they remain poorer in silicate and small grains than higher mass ones. We reproduce reasonably well the few available data on the radial distribution of dust outside the galactic region, supporting the assumption that the dust and gas dynamics are well coupled at galactic scales.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
